Learning From Failure: Integrating Negative Examples when Fine-tuning Large Language Models as Agents

Large language models (LLMs) have achieved success in acting as agents, which interact with environments through tools such as search engines. However, LLMs are optimized for language generation instead of tool use during training or alignment, limiting their effectiveness as agents. To resolve this problem, previous work has first collected interaction trajectories between LLMs and environments, using only trajectories that successfully finished the task to fine-tune smaller models, making fine-tuning data scarce and acquiring it both difficult and costly. Discarding failed trajectories also leads to significant wastage of data and resources and limits the possible optimization paths during fine-tuning. In this paper, we argue that unsuccessful trajectories offer valuable insights, and LLMs can learn from these trajectories through appropriate quality control and fine-tuning strategies. By simply adding a prefix or suffix that tells the model whether to generate a successful trajectory during training, we improve model performance by a large margin on mathematical reasoning, multi-hop question answering, and strategic question answering tasks. We further analyze the inference results and find that our method provides a better trade-off between valuable information and errors in unsuccessful trajectories. To our knowledge, we are the first to demonstrate the value of negative trajectories and their application in agent-tunning scenarios. Our findings offer guidance for developing better agent-tuning methods and low-resource data usage techniques.

==> anthology.bib.txt <==
% Please download the latest anthology.bib from the following URL:
%
%     http://aclweb.org/anthology/anthology.bib
%
% From the command line, this can be done with curl or wget. 
%
% If you are using Overleaf, go to "New File -> From External URL".
% You will then be able to use it directly, and to periodically update it by clicking Overleaf's convenient "refresh" button.


==> rebuttal.txt <==

 ## 1
 - Deeper analysis
 	- Why p3 underperforms
 	- robustness
 	- statistical analysis
 
 ## 2
 - Novelty
 	- Introduction of method is unclear
 - Deeper analysis
 	- quality of data
 	- Further explanation of learning
 	- more examples
 
 ## Response to Reviewer SaSE:
 
 Thanks for your valuable review and comments, we now address your concerns point-by-point:
 
 1. A detailed explanation of our method (Negative Aware Training) and the baseline (Negative Unaware Training)
   - **Task Formulation**:
     1. Let $d$ denote the description of a given task. For all examples in a task $T=\{(q_i, a_i)\}_{i=1}^{|T|}$, where $q_i$ is the $i$-th question, $a_i$ is the answer to that question, $|T|$ is the number of examples in $T$. The model is trained to generate $a_i$ given the concatenation of $[d, q_i]$ as its input.
     2. Instead of directly generating the answer, the model is prompted to interact with tools, $\mathcal{T}$ to answer the question with step-by-step  *thoughts*, *actions*, and *inputs*. Specifically, *thoughts* refers to reasoning on current situation and planning for what to do next, denoted as $\text{tho}_{i,j}$; $\text{act} \in \mathcal{T}\cup \{f\}$ is the whole action space with an extra *finish* action $f$ that gives an answer; and $\text{inp}_{i,j}$ is the input to $\text{act}_{i,j}$, i.e., the required arguments of a function call. 
     3. After each step, an observation is obtained from the tool execution, denoted as $\text{obv}_{i,j}$. 
     4. After the model takes the *finish* action that gives an answer, we obtain a solution sequence (which is also called *Trajectory*) for $i$-th example, which could be denoted as $\text{Tra}_i = [D, q_i, (\text{tho}_{i,1}, \text{act}_{i,1}, \text{inp}_{i,1}, \text{obv}_{i,1}), \ldots (\text{tho}_{i,k}, \text{act}_{i,k}, \text{inp}_{i,k})]$, where $k$ is the number of steps to solve this question.
 
   - **Trajectories Collection**: An LLM is prompoted to complete the task, resulting a set of trajectories. Trajectories that successfully solve the question are labeled as positive, and trajectories that do not contain an answer or lead to an incorrect answer are labeled as negative. Formally, if $\text{act}_{i,k} = f$, and $\text{inp}_{i,k} = a_{i}$, the trajectory is positive, otherwise negative.
 
   - **Negative-aware Reformatting**: This is the core part of NAT, where trajectories are reformated by transforming the $q_i$ based on whether the correction label is positive or negative. Taking the original input, "Question: $q_i$ Please generate a solution path.", as an example,  $q_i^p$ = "Question: $q_i$ Please generate a **correct** solution path.", and $q_i^n$ = "Question: $q_i$ Please generate a **wrong or incorrect** solution path." This enables the model to be aware of the correctness of the training data, and thus learn from both positive and negative demonstrations.
 
   - **Fine-tuning**: For NAT, we use the transformed trajectories to fine-tune LLMs. And for NUT, we don't transform trajectories, keeping original trajectories to fine-tune LLMs.
 
   - **Inference**: The input for NAT at the inference time is $[D, q^p_i]$, where the model to prompoted to only generate a **correct** solution path.
 
 2. About our contributions:
   - To our knowledge, we are the first to demonstrate the value of negative trajectories in the **scenario of fine-tuning LLMs as agents**. Previous studies only use positive trajectories for agent fine-tune, which include but not limited to the work [1][2][3][4].
   - Our proposed approach, NAT, transforms the trajectories without interfering with other components, which can be integrated into other agent fine-tuning frameworks seamlessly. Also, it is simple to implement and outperforms trajectories without transforming.

 We apologize for causing confusion with unclear description. We will refine it to make all things clear in the next version.

  References:
 [1] AgentTuning: Enabling Generalized Agent Abilities for LLMs
 [2] FireAct: Toward Language Agent Fine-tuning
 [3] AUTOACT: Automatic Agent Learning from Scratch via Self-Planning
 [4] LUMOS: Learning agents with unified data, modular design, and open-source LLMs

 <!-- I think this reviewer's (XHLS) expression is not very clear. -->
 ## Response to Reviewer XHLS:

 
 Thanks for your valuable review and comments. We address each point raised in the review below.
 
 1. Effects of negative examples, NAT, and NUT
 
 - As shown in Figure 3, when the number of positive examples are fixed, adding more negative examples can continuously enhance the performance. And the improvement is larger when there are fewer positive examples. 
- Besides, in Section 4.3, we have mentioned that with the increase of positive examples, the effect of both NUT and NAT deminish. However, it's crucial to note that in the context of fine-tuning agents, the predominant challenge is the scarcity of data. Our research highlights an often-overlooked aspect: during the generation of positive data, a significant number of negative trajectories are also produced. Traditionally, these negative trajectories have been disregarded by prior studies. We are the first to utilize these negative trajectories, leveraging them to mitigate the issue of data scarcity. Given this context, our approach demonstrates substantial value.

 2. Negative data quality

 - Table 3 shows that negative data quality is vital for the success of NAT. However, the definition of a valuable negative example can be complex and task-specific, including the quality of reasoning and planning steps in each trajectory and deduplication, which is out of the scope of the paper. Instead, in this paper, we have shown that by incorporating all negative examples by differentiating positive and negative examples in training, our method works effectively in boosting performance. We will discuss the potential benefits of employing complex pattern selection approaches in future work. 
 
 ## Response to Reviewer utQe
 Thank you for your thoughtful and insightful feedback regarding our paper. We appreciate you taking the time to provide these valuable comments. We will answer your feedback in the following. If you find anything that needs to be answered further, please let us know; we will provide additional responses.
 1. About the novelty of our method.
 - Previous works on **fine-tuning LLMs as agents** simply discarded negative examples. These works include but not limited to [1,2,3]. To our knowledge, we are the first to demonstrate the value of negative trajectories and utilize the negative trajectories in the **scenario of fine-tuning LLMs as agents**. We propose Negative-Aware Training, which differentiates the positive and negative examples during fine-tuning, is simple, easy to implement, and effective in boosting performance. A detailed explanation of our method can be referred to in response to Reviewer SaSE point 1. Our method can be used seamlessly with other agent fine-tuning frameworks. Therefore, we believe our findings and method may benefit and inspire the community.
 
 2. About what is learned with Vanilla LLM (trained with positive examples only), NAT and NUT.
 - The learnable part in trajectories are *thoughts* and *actions*, where thoughts are the reasoning on the current situation and planning for what to do next, and actions are which tool to call and the input to the tool. We analyze the trajectories of GSM8K test set generated by LLaMA-2-7B trained with positive examples (Vanilla), NUT, and NAT respectively. The following is the table of the accuracy, action error, which is the percent of incorrectly calling a tool, and average turns, which is the average number of steps needed to solve a question.
 
 - |               | Vanilla | NUT    | NAT   |
   | ------------- | ------- | ------ | ----- |
   | Accuracy      | 35.63   | 44.43  | 46.93 |
   | Action Error  | 3.58%   | 10.47% | 7.90% |
   | Average Turns | 3.12    | 3.92   | 3.71  |
 
 - The following is the dataset statistics, we include action error, and average turns of trajectories generated by GPT-3.5, which is used as the training data of our experiments.
 
   |                      | Vanilla | NUT    | NAT    |
   | -------------------- | ------- | ------ | ------ |
   | Source Positve       | 2000    | 2000   | 2000   |
   | Source Negative      | 0       | 10000  | 10000  |
   | Source Action Error  | 4.01%   | 15.33% | 15.33% |
   | Source Average Turns | 3.24    | 3.61   | 3.61   |
 
 - We have the following findings:
 <!-- Have we discussed these findings in the paper? If so refer to the paper, e.g. In line 111-222, we have .... -->
 <!-- No, we don't. The reviewer ask for a deeper analysis on what have the model learned by our method and what's the difference between Vanilla, NUT and NAT, we do not discuss this in the paper -->
   - Incorporating negative examples also introduces more action errors, and these action errors can result in fine-tuned models with more action errors compared to Vanilla.
   - However, after incorporating negative examples, both accuracy of NUT and NAT have increased. This indicates that negative examples mainly work by teaching models with better thoughts (reasoning and planning).
   - Compared to NUT, NAT achieves significantly fewer action errors and, therefore, better accuracy. This demonstrates that our method works by a better trade-off between better thoughts and more action errors.

 3. Can adding negative examples break through the fine-tuning effect with positive examples
 - Based on our previous findings, if positive examples are not sufficient, the model does not learn sufficient solution paths for solving a task. And negative examples teach the model how to do the task with reasoning and planning, thus improving the performance. But if positive examples are sufficient, those reasoning and planning in negative examples may already be covered by positive examples, and negative examples also introduce action errors, thus hurting the performance. In this situation, adding negative examples can not break through the fine-tuning effect with positive examples. This can also be validated by Section 4.3 Figure 5.
   
 3. About examples.
    1. The following example shows that Vanilla gets wrong because of incorrect reasoning, while NUT and NAT get correct.
       - Prompt: Eliza's rate per hour for the first 40 hours she works each week is $10. She also receives an overtime pay of 1.2 times her regular hourly rate. If Eliza worked for 45 hours this week, how much are her earnings for this week?
       - Vanilla:
         - Assistant: Thought: Eliza's regular hourly rate is \$10 for the first 40 hours worked each week. She also receives an overtime pay of 1.2 times her regular hourly rate for hours worked beyond 40. If Eliza worked for 45 hours this week, I need to calculate her regular earnings and overtime earnings separately, and then add them together to find her total earnings for the week. Action: calculate[10 * 40]
         - User: Observation: 400
         - Assistant: Thought: Eliza's regular earnings for the first 40 hours worked are \$400. Now, I need to calculate her overtime earnings for the hours worked beyond 40. Action: calculate[10 * (40 + 5)]
         - User: Observation: 450
         - Assistant: Thought: Eliza's overtime earnings for the hours worked beyond 40 are $450. Now, I need to find her total earnings for the week by adding her regular earnings and overtime earnings. Action: calculate[400 + 450]
         - User: Observation: 850
         - Assistant: Action: finish[850]
 
       - NUT:
         - Assistant: Thought: To calculate Eliza's earnings for the week, I need to first determine her regular earnings for the first 40 hours and then calculate her overtime earnings for the remaining 5 hours. Action: calculate[10 * 40]
         - User: Observation: 400
         - Assistant: Thought: Now, I need to calculate Eliza's overtime pay for the remaining 5 hours at 1.2 times her regular hourly rate. Action: calculate[10 * 1.2 * 5]
         - User: Observation: 60
         - Assistant: Thought: Now, I need to calculate Eliza's total earnings for the week by adding her regular earnings and overtime pay. Action: calculate[400 + 60]
         - User: Observation: 460
         - Assistant: Thought: Eliza's total earnings for the week are $460. Action: finish[460]
 
       - NAT:
         - Assistant: Thought: To calculate Eliza's earnings for the week, I need to first determine her regular hourly rate for the first 40 hours and then calculate her overtime pay for the additional 5 hours. Action: calculate[10 * 40]
         - User: Observation: 400
         - Assistant: Thought: Now, I need to calculate Eliza's overtime pay for the additional 5 hours at 1.2 times her regular hourly rate. Action: calculate[10 * 1.2 * 5]
         - User: Observation: 60
         - Assistant: Thought: Now, I need to calculate Eliza's total earnings for the week by adding her regular hourly pay for the first 40 hours and her overtime pay for the additional 5 hours. Action: calculate[400 + 60]
         - User: Observation: 460
         - Assistant: Thought: Eliza's total earnings for the week are $460. Action: finish[460]
 
    2. The following shows an example that Vanilla gets wrong because of incorrect reasoning, NUT gets wrong because of action error, and NAT gets correct.
 
       - Prompt: Each solid 10-foot section of a redwood tree weighs 400 pounds. Termites ate 30% of this redwood's wood. If the redwood is 200 feet tall, how much does it weigh?
       - Vanilla:
         - Assistant: Thought: To find the total weight of the redwood tree, I need to calculate the weight of the wood that was not eaten by the termites and then add the weight of the wood that was eaten. Action: calculate[200 * 10 * 400 - (200 * 10 * 400 * 0.3)]
         - User: Observation: 560000
         - Assistant: Action: finish[560000]
       - NUT:
         - Assistant: Thought: To find the weight of the redwood tree, I need to calculate the weight of the wood that was eaten by the termites and then subtract that from the total weight of the wood. Action: calculate[30% of 400 pounds per foot]
         - User: Observation: Error: Sympify of expression 'could not parse '30% of 400 pounds per foot'' failed, because of exception being raised: SyntaxError: invalid syntax (<string>, line 1)
 
       - NAT:
         - Assistant: Thought: To find the weight of the redwood tree, I need to calculate the weight of one 10-foot section and then multiply it by the total number of sections in the tree. First, I need to calculate the weight of one 10-foot section after the termites ate 30% of the wood. Action: calculate[400 * 0.7]
         - User: Observation: 280
         - Assistant: Thought: Now, I need to calculate the total weight of the redwood tree by multiplying the weight of one 10-foot section by the total number of sections in the tree. Action: calculate[280 * 200 / 10]
         - User: Observation: 5600
         - Assistant: Thought: The total weight of the redwood tree is 5600 pounds. I have finished the task. Action: finish[5600]

 References:
 [1] AgentTuning: Enabling Generalized Agent Abilities for LLMs
 [2] FireAct: Toward Language Agent Fine-tuning
 [3] AUTOACT: Automatic Agent Learning from Scratch via Self-Planning
 [4] LUMOS: Learning agents with unified data, modular design, and open-source LLMs


 3. About examples.
    1. The following example shows that Vanilla gets wrong because of incorrect reasoning, while NUT and NAT get correct.
        ```
       Prompt: Eliza's rate per hour for the first 40 hours she works each week is $10. She also receives an overtime pay of 1.2 times her regular hourly rate. If Eliza worked for 45 hours this week, how much are her earnings for this week?

       Vanilla:
       Assistant: Thought: Eliza's regular hourly rate is \$10 for the first 40 hours worked each week. She also receives an overtime pay of 1.2 times her regular hourly rate for hours worked beyond 40. If Eliza worked for 45 hours this week, I need to calculate her regular earnings and overtime earnings separately, and then add them together to find her total earnings for the week. Action: calculate[10 * 40]
       User: Observation: 400
       Assistant: Thought: Eliza's regular earnings for the first 40 hours worked are \$400. Now, I need to calculate her overtime earnings for the hours worked beyond 40. Action: calculate[10 * (40 + 5)]
       User: Observation: 450
       Assistant: Thought: Eliza's overtime earnings for the hours worked beyond 40 are $450. Now, I need to find her total earnings for the week by adding her regular earnings and overtime earnings. Action: calculate[400 + 450]
       User: Observation: 850
       Assistant: Action: finish[850]
 
       NUT:
       Assistant: Thought: To calculate Eliza's earnings for the week, I need to first determine her regular earnings for the first 40 hours and then calculate her overtime earnings for the remaining 5 hours. Action: calculate[10 * 40]
       User: Observation: 400
       Assistant: Thought: Now, I need to calculate Eliza's overtime pay for the remaining 5 hours at 1.2 times her regular hourly rate. Action: calculate[10 * 1.2 * 5]
       User: Observation: 60
       Assistant: Thought: Now, I need to calculate Eliza's total earnings for the week by adding her regular earnings and overtime pay. Action: calculate[400 + 60]
       User: Observation: 460
       Assistant: Thought: Eliza's total earnings for the week are $460. Action: finish[460]
 
       NAT:
       Assistant: Thought: To calculate Eliza's earnings for the week, I need to first determine her regular hourly rate for the first 40 hours and then calculate her overtime pay for the additional 5 hours. Action: calculate[10 * 40]
       User: Observation: 400
       Assistant: Thought: Now, I need to calculate Eliza's overtime pay for the additional 5 hours at 1.2 times her regular hourly rate. Action: calculate[10 * 1.2 * 5]
       User: Observation: 60
       Assistant: Thought: Now, I need to calculate Eliza's total earnings for the week by adding her regular hourly pay for the first 40 hours and her overtime pay for the additional 5 hours. Action: calculate[400 + 60]
       User: Observation: 460
       Assistant: Thought: Eliza's total earnings for the week are $460. Action: finish[460]
        ```

    2. The following shows an example that Vanilla gets wrong because of incorrect reasoning, NUT gets wrong because of action error, and NAT gets correct.
        ```
       Prompt: Each solid 10-foot section of a redwood tree weighs 400 pounds. Termites ate 30% of this redwood's wood. If the redwood is 200 feet tall, how much does it weigh?

       Vanilla:
       Assistant: Thought: To find the total weight of the redwood tree, I need to calculate the weight of the wood that was not eaten by the termites and then add the weight of the wood that was eaten. Action: calculate[200 * 10 * 400 - (200 * 10 * 400 * 0.3)]
       User: Observation: 560000
       Assistant: Action: finish[560000]

       NUT:
       Assistant: Thought: To find the weight of the redwood tree, I need to calculate the weight of the wood that was eaten by the termites and then subtract that from the total weight of the wood. Action: calculate[30% of 400 pounds per foot]
       User: Observation: Error: Sympify of expression 'could not parse '30% of 400 pounds per foot'' failed, because of exception being raised: SyntaxError: invalid syntax (<string>, line 1)
 
       NAT:
       Assistant: Thought: To find the weight of the redwood tree, I need to calculate the weight of one 10-foot section and then multiply it by the total number of sections in the tree. First, I need to calculate the weight of one 10-foot section after the termites ate 30% of the wood. Action: calculate[400 * 0.7]
       User: Observation: 280
       Assistant: Thought: Now, I need to calculate the total weight of the redwood tree by multiplying the weight of one 10-foot section by the total number of sections in the tree. Action: calculate[280 * 200 / 10]
       User: Observation: 5600
       Assistant: Thought: The total weight of the redwood tree is 5600 pounds. I have finished the task. Action: finish[5600]

1. The following example shows that Vanilla gets wrong because of incorrect reasoning, while NUT and NAT get correct.
```
       Vanilla:
       Prompt: Eliza's rate per hour for the first 40 hours she works each week is $10. She also receives an overtime pay of 1.2 times her regular hourly rate. If Eliza worked for 45 hours this week, how much are her earnings for this week? Please generate a solution path.
       Assistant: Thought: Eliza's regular hourly rate is \$10 for the first 40 hours worked each week. She also receives an overtime pay of 1.2 times her regular hourly rate for hours worked beyond 40. If Eliza worked for 45 hours this week, I need to calculate her regular earnings and overtime earnings separately, and then add them together to find her total earnings for the week. Action: calculate[10 * 40]
       User: Observation: 400
       Assistant: Thought: Eliza's regular earnings for the first 40 hours worked are \$400. Now, I need to calculate her overtime earnings for the hours worked beyond 40. Action: calculate[10 * (40 + 5)]
       User: Observation: 450
       Assistant: Thought: Eliza's overtime earnings for the hours worked beyond 40 are $450. Now, I need to find her total earnings for the week by adding her regular earnings and overtime earnings. Action: calculate[400 + 450]
       User: Observation: 850
       Assistant: Action: finish[850]
 
       NUT:
       Prompt: Eliza's rate per hour for the first 40 hours she works each week is $10. She also receives an overtime pay of 1.2 times her regular hourly rate. If Eliza worked for 45 hours this week, how much are her earnings for this week? Please generate a solution path.
       Assistant: Thought: To calculate Eliza's earnings for the week, I need to first determine her regular earnings for the first 40 hours and then calculate her overtime earnings for the remaining 5 hours. Action: calculate[10 * 40]
       User: Observation: 400
       Assistant: Thought: Now, I need to calculate Eliza's overtime pay for the remaining 5 hours at 1.2 times her regular hourly rate. Action: calculate[10 * 1.2 * 5]
       User: Observation: 60
       Assistant: Thought: Now, I need to calculate Eliza's total earnings for the week by adding her regular earnings and overtime pay. Action: calculate[400 + 60]
       User: Observation: 460
       Assistant: Thought: Eliza's total earnings for the week are $460. Action: finish[460]
 
       NAT:
       Prompt: Eliza's rate per hour for the first 40 hours she works each week is $10. She also receives an overtime pay of 1.2 times her regular hourly rate. If Eliza worked for 45 hours this week, how much are her earnings for this week? Please generate a **correct** solution path.
       Assistant: Thought: To calculate Eliza's earnings for the week, I need to first determine her regular hourly rate for the first 40 hours and then calculate her overtime pay for the additional 5 hours. Action: calculate[10 * 40]
       User: Observation: 400
       Assistant: Thought: Now, I need to calculate Eliza's overtime pay for the additional 5 hours at 1.2 times her regular hourly rate. Action: calculate[10 * 1.2 * 5]
       User: Observation: 60
       Assistant: Thought: Now, I need to calculate Eliza's total earnings for the week by adding her regular hourly pay for the first 40 hours and her overtime pay for the additional 5 hours. Action: calculate[400 + 60]
       User: Observation: 460
       Assistant: Thought: Eliza's total earnings for the week are $460. Action: finish[460]

```
2. The following shows an example that Vanilla gets wrong because of incorrect reasoning, NUT gets wrong because of action error, and NAT gets correct.
```
       Vanilla:
       Prompt: Each solid 10-foot section of a redwood tree weighs 400 pounds. Termites ate 30% of this redwood's wood. If the redwood is 200 feet tall, how much does it weigh? Please generate a solution path.
       Assistant: Thought: To find the total weight of the redwood tree, I need to calculate the weight of the wood that was not eaten by the termites and then add the weight of the wood that was eaten. Action: calculate[200 * 10 * 400 - (200 * 10 * 400 * 0.3)]
       User: Observation: 560000
       Assistant: Action: finish[560000]

       NUT:
       Prompt: Each solid 10-foot section of a redwood tree weighs 400 pounds. Termites ate 30% of this redwood's wood. If the redwood is 200 feet tall, how much does it weigh? Please generate a solution path.
       Assistant: Thought: To find the weight of the redwood tree, I need to calculate the weight of the wood that was eaten by the termites and then subtract that from the total weight of the wood. Action: calculate[30% of 400 pounds per foot]
       User: Observation: Error: Sympify of expression 'could not parse '30% of 400 pounds per foot'' failed, because of exception being raised: SyntaxError: invalid syntax (<string>, line 1)
 
       NAT:
       Prompt: Each solid 10-foot section of a redwood tree weighs 400 pounds. Termites ate 30% of this redwood's wood. If the redwood is 200 feet tall, how much does it weigh? Please generate a **correct** solution path.
       Assistant: Thought: To find the weight of the redwood tree, I need to calculate the weight of one 10-foot section and then multiply it by the total number of sections in the tree. First, I need to calculate the weight of one 10-foot section after the termites ate 30% of the wood. Action: calculate[400 * 0.7]
       User: Observation: 280
       Assistant: Thought: Now, I need to calculate the total weight of the redwood tree by multiplying the weight of one 10-foot section by the total number of sections in the tree. Action: calculate[280 * 200 / 10]
       User: Observation: 5600
       Assistant: Thought: The total weight of the redwood tree is 5600 pounds. I have finished the task. Action: finish[5600]
```
